SimSD: Simple Speculative Decoding in Diffusion Language Models

Diffusion large language models (dLLMs) have recently emerged as a promising alternative to autoregressive (AR) LLMs, offering faster inference through parallel or blockwise decoding. However, their masked language modeling formulation remains incompatible with standard token-level speculative decoding, one of the most effective acceleration techniques for AR models. In AR decoding, the causal mask preserves temporally valid token-level contexts, enabling a target model to verify multiple drafted tokens in a single forward pass. In contrast, dLLMs rely on mask tokens and bidirectional attention, causing the effective context to change across denoising steps and preventing direct token-level speculative verification. To bridge this gap, we propose a simple but effective speculative decoding algorithm for diffusion language models, named SimSD, which mainly adopts a plug-and-play masking strategy that equips dLLMs with temporally valid token-level contexts for speculative decoding. Our method explicitly introduces reference tokens from draft-model predictions and designs an attention mask that regulates their interaction with current-step tokens, allowing dLLMs to compute valid logits for drafted tokens in a single forward pass. This restores the key verification ability provided by causal masking in AR models while preserving the parallel decoding advantages of dLLMs. The proposed method is training-free and can be flexibly integrated with other acceleration techniques such as KV cache and blockwise decoding. Experiments on SDAR-family dLLMs across four benchmarks show that our method achieves up to 7.46x higher decoding throughput while maintaining and even improving average generation quality.

==> error.txt <==
Cornell University
We gratefully acknowledge support from the Simons Foundation, member institutions, and all contributors. Donate
arxiv logo
> submitLogged in as Runchu_Tian | Help | My Account | Logout
Start   >>   Add Files   >>   Review Files   >>   Process   >>   Metadata   >>   Preview

Submission Processing
Reprocess

There was a problem compiling your source. Please refer to log for details.

arXiv's automated TeX processing has failed to process your source. The 5 most common mistakes causing this are:

1. Mixed figure file formats. If you are using PDFLaTeX then all figures must be .pdf, .jpg, or .png formats. If your document uses (La)TeX all figures must be .ps or .eps. arXiv does not perform figure file conversion for you, please ensure your files are converted to the appropriate format before uploading.
2. Default hyperref failures ("Option clash for package hyperref") are not a reason to report a failure to arXiv. Continue scrolling in the log to find the specific errors that are being flagged.
3. Missing customized or differing version of style files.
4. Missing, misnamed, or local complete paths to figure files. arXiv's file system is case sensitive.

To upload or edit your files before reprocessing return to the add files step.

The TeX Log appears below.
Need help?
You may wish to hit "Ctrl + F" ("Command + F" on a Mac) to search for "error" on this page.
If you are unsure of what your specific failure is please review our help pages, knowledge base or searching the internet for your specific processing messages.
Or contact us citing submit/7650782. We will work with authors to help resolve TeX processing issues and if we determine that there is not a ready solution we will consider allowing PDF instead of TeX. We try to provide same day replies for submission help Monday-Friday.

Compilation Summary

Our system failed to process your submission using pdflatex. Status: [FAILED]


Files that were processed as part of this submission:

neurips_2026.tex => neurips_2026.pdf [FAILED]
...at step "second_run:0"
...reason for failure: "compiler run returned error code"


Our system failed to generate a PDF.

Selected Errors and Warnings

Your paper has a problem which you need to fix before it can be accepted by arXiv.
One or more citations are undefined. Please ensure all citation keys are present in your reference list.



Errors for neurips_2026.tex:
Undefined citation (74 total)
A referenced citation is undefined.
Package natbib Warning: Citation `chowdhery2022palmscalinglanguagemodeling' on page 1 undefined on input line 2.
Please ensure all cited references are defined and that all citation keys are present in your reference list.
A referenced citation is undefined.
Package natbib Warning: Citation `hurst2024gpt' on page 1 undefined on input line 2.
Please ensure all cited references are defined and that all citation keys are present in your reference list.
A referenced citation is undefined.
Package natbib Warning: Citation `comanici2025gemini' on page 1 undefined on input line 2.
Please ensure all cited references are defined and that all citation keys are present in your reference list.
...

Lower level TeX Errors (1 total)
Package pdftex.def Error: File `figures/figure1 (4).png' not found: using draft setting..
./src/figure/figure1.tex:5: Package pdftex.def Error: File `figures/figure1 (4).png' not found: using draft setting.
Please refer to details in the log.

Compilation Log (for the last run)

Key for Highlighted (La)TeX Compilation Log:
Severe warnings/errors.'
Warnings deemed important'
General warnings/errors from packages.'
Warnings/Errors deemed unimportant. Example: undefined references in first TeX run.'
Indicates positive event, does not guarantee overall success
Informational markup
References to arXiv help pages or other documentation.

Log for neurips_2026.tex at step 'second_run:0': [FAILED]

--
# pdflatex: /usr/local/texlive/2025/bin/x86_64-linux/pdflatex -interaction=batchmode -recorder -no-parse-first-line -file-line-error neurips_2026.tex
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (TeX Live 2025) (preloaded format=pdflatex 2025.8.3) 28 MAY 2026 17:54
entering extended mode
file:line:error style messages enabled.
**neurips_2026.tex
(./neurips_2026.tex
LaTeX2e <2025-06-01> patch level 1
L3 programming layer <2025-07-20>
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2025/01/22 v1.4n Standard LaTeX file (size option)
)
\c@part=\count275
\c@section=\count276
\c@subsection=\count277
\c@subsubsection=\count278
\c@paragraph=\count279
\c@subparagraph=\count280
\c@figure=\count281
\c@table=\count282
\abovecaptionskip=\skip49
\belowcaptionskip=\skip50
\bibindent=\dimen148
) (/usr/local/texlive/2025/texmf-dist/tex/latex/wrapfig/wrapfig.sty
\wrapoverhang=\dimen149
\WF@size=\dimen150
\c@WF@wrappedlines=\count283
\WF@box=\box53
\WF@everypar=\toks17
Package: wrapfig 2003/01/31 v 3.6
) (./neurips_2026.sty
Package: neurips_2026 2026-01-29 NeurIPS 2026 submission/camera-ready style file
(/usr/local/texlive/2025/texmf-dist/tex/latex/environ/environ.sty
Package: environ 2014/05/04 v0.3 A new way to define environments
(/usr/local/texlive/2025/texmf-dist/tex/latex/trimspaces/trimspaces.sty
Package: trimspaces 2009/09/17 v1.1 Trim spaces around a token list
)
\@envbody=\toks18
) (/usr/local/texlive/2025/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip51
\bibsep=\skip52
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count284
) (/usr/local/texlive/2025/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2020/01/02 v5.9 Page Geometry
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2022/05/29 v1.15 key=value parser (DPC)
\KV@toks@=\toks19
) (/usr/local/texlive/2025/texmf-dist/tex/generic/iftex/ifvtex.sty
Package: ifvtex 2019/10/25 v1.7 ifvtex legacy package. Use iftex instead.
(/usr/local/texlive/2025/texmf-dist/tex/generic/iftex/iftex.sty
Package: iftex 2024/12/12 v1.0g TeX engine tests
))
\Gm@cnth=\count285
\Gm@cntv=\count286
\c@Gm@tempcnt=\count287
\Gm@bindingoffset=\dimen151
\Gm@wd@mp=\dimen152
\Gm@odd@mp=\dimen153
\Gm@even@mp=\dimen154
\Gm@layoutwidth=\dimen155
\Gm@layoutheight=\dimen156
\Gm@layouthoffset=\dimen157
\Gm@layoutvoffset=\dimen158
\Gm@dimlist=\toks20
)
\@neuripsabovecaptionskip=\skip53
\@neuripsbelowcaptionskip=\skip54
) (/usr/local/texlive/2025/texmf-dist/tex/latex/base/inputenc.sty
Package: inputenc 2024/02/08 v1.3d Input encoding file
\inpenc@prehook=\toks21
\inpenc@posthook=\toks22
) (/usr/local/texlive/2025/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2024/12/21 v2.1c Standard LaTeX package
LaTeX Font Info: Trying to load font information for T1+ptm on input line 116.
(/usr/local/texlive/2025/texmf-dist/tex/latex/psnfss/t1ptm.fd
File: t1ptm.fd 2001/06/04 font definitions for T1/ptm.
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2025-07-12 v7.01o Hypertext links for LaTeX
(/usr/local/texlive/2025/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty
Package: kvsetkeys 2022-10-05 v1.19 Key value parser (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty
Package: kvdefinekeys 2019-12-19 v1.6 Define keys (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pdfescape/pdfescape.sty
Package: pdfescape 2019/12/09 v1.15 Implements pdfTeX's escape features (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty
Package: ltxcmds 2023-12-04 v1.26 LaTeX kernel commands for general use (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
Package: pdftexcmds 2020-06-27 v0.33 Utility functions of pdfTeX for LuaTeX (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/infwarerr/infwarerr.sty
Package: infwarerr 2019/12/03 v1.5 Providing info/warning/error messages (HO)
)
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/hycolor/hycolor.sty
Package: hycolor 2020-01-27 v1.10 Color options for hyperref/bookmark (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2025-06-21 v2.57 Cross-referencing by name of section
(/usr/local/texlive/2025/texmf-dist/tex/latex/refcount/refcount.sty
Package: refcount 2019/12/15 v3.6 Data extraction from label references (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
Package: gettitlestring 2019/12/15 v1.6 Cleanup title references (HO)
(/usr/local/texlive/2025/texmf-dist/tex/latex/kvoptions/kvoptions.sty
Package: kvoptions 2022-06-15 v3.15 Key value format for package options (HO)
))
\c@section@level=\count288
) (/usr/local/texlive/2025/texmf-dist/tex/latex/etoolbox/etoolbox.sty
Package: etoolbox 2025/02/11 v2.5l e-TeX tools for LaTeX (JAW)
\etb@tempcnta=\count289
) (/usr/local/texlive/2025/texmf-dist/tex/generic/stringenc/stringenc.sty
Package: stringenc 2019/11/29 v1.12 Convert strings between diff. encodings (HO)
)
\@linkdim=\dimen159
\Hy@linkcounter=\count290
\Hy@pagecounter=\count291
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2025-07-12 v7.01o Hyperref: PDFDocEncoding definition (HO)
Now handling font encoding PD1 ...
... no UTF-8 mapping file for font encoding PD1
) (/usr/local/texlive/2025/texmf-dist/tex/generic/intcalc/intcalc.sty
Package: intcalc 2019/12/15 v1.3 Expandable calculations with integers (HO)
)
\Hy@SavedSpaceFactor=\count292
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/puenc.def
File: puenc.def 2025-07-12 v7.01o Hyperref: PDF Unicode definition (HO)
Now handling font encoding PU ...
... no UTF-8 mapping file for font encoding PU
)
Package hyperref Info: Hyper figures OFF on input line 4195.
Package hyperref Info: Link nesting OFF on input line 4200.
Package hyperref Info: Hyper index ON on input line 4203.
Package hyperref Info: Plain pages OFF on input line 4210.
Package hyperref Info: Backreferencing OFF on input line 4215.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4462.
\c@Hy@tempcnt=\count293
(/usr/local/texlive/2025/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip17
Package: url 2013/09/16 ver 3.4 Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 4801.
\XeTeXLinkMargin=\dimen160
(/usr/local/texlive/2025/texmf-dist/tex/generic/bitset/bitset.sty
Package: bitset 2019/12/09 v1.3 Handle bit-vector datatype (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty
Package: bigintcalc 2019/12/15 v1.5 Expandable calculations on big integers (HO)
))
\Fld@menulength=\count294
\Field@Width=\dimen161
\Fld@charsize=\dimen162
Package hyperref Info: Hyper figures OFF on input line 6078.
Package hyperref Info: Link nesting OFF on input line 6083.
Package hyperref Info: Hyper index ON on input line 6086.
Package hyperref Info: backreferencing OFF on input line 6093.
Package hyperref Info: Link coloring OFF on input line 6098.
Package hyperref Info: Link coloring with OCG OFF on input line 6103.
Package hyperref Info: PDF/A mode OFF on input line 6108.
\Hy@abspage=\count295
\c@Item=\count296
\c@Hfootnote=\count297
)
Package hyperref Info: Driver (autodetected): hpdftex.
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2025-07-12 v7.01o Hyperref driver for pdfTeX
\Fld@listcount=\count298
\c@bookmark@seq@number=\count299
(/usr/local/texlive/2025/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
Package: rerunfilecheck 2025-06-21 v1.11 Rerun checks for auxiliary files (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
Package: uniquecounter 2019/12/15 v1.4 Provide unlimited unique counter (HO)
)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 284.
)
\Hy@SectionHShift=\skip55
) (/usr/local/texlive/2025/texmf-dist/tex/latex/booktabs/booktabs.sty
Package: booktabs 2020/01/12 v1.61803398 Publication quality tables
\heavyrulewidth=\dimen163
\lightrulewidth=\dimen164
\cmidrulewidth=\dimen165
\belowrulesep=\dimen166
\belowbottomsep=\dimen167
\aboverulesep=\dimen168
\abovetopsep=\dimen169
\cmidrulesep=\dimen170
\cmidrulekern=\dimen171
\defaultaddspace=\dimen172
\@cmidla=\count300
\@cmidlb=\count301
\@aboverulesep=\dimen173
\@belowrulesep=\dimen174
\@thisruleclass=\count302
\@lastruleclass=\count303
\@thisrulewidth=\dimen175
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2025/06/16 v2.17y AMS math features
\@mathmargin=\skip56
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2024/11/17 v2.01 AMS text
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0 generic functions
\@emptytoks=\toks23
\ex@=\dimen176
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d Bold Symbols
\pmbraise@=\dimen177
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 2022/04/08 v2.04 operator names
)
\inf@bad=\count304
LaTeX Info: Redefining \frac on input line 233.
\uproot@=\count305
\leftroot@=\count306
LaTeX Info: Redefining \overline on input line 398.
LaTeX Info: Redefining \colon on input line 409.
\classnum@=\count307
\DOTSCASE@=\count308
LaTeX Info: Redefining \ldots on input line 495.
LaTeX Info: Redefining \dots on input line 498.
LaTeX Info: Redefining \cdots on input line 619.
\Mathstrutbox@=\box54
\strutbox@=\box55
LaTeX Info: Redefining \big on input line 721.
LaTeX Info: Redefining \Big on input line 722.
LaTeX Info: Redefining \bigg on input line 723.
LaTeX Info: Redefining \Bigg on input line 724.
\big@size=\dimen178
LaTeX Font Info: Redeclaring font encoding OML on input line 742.
LaTeX Font Info: Redeclaring font encoding OMS on input line 743.
\macc@depth=\count309
LaTeX Info: Redefining \bmod on input line 904.
LaTeX Info: Redefining \pmod on input line 909.
LaTeX Info: Redefining \smash on input line 939.
LaTeX Info: Redefining \relbar on input line 969.
LaTeX Info: Redefining \Relbar on input line 970.
\c@MaxMatrixCols=\count310
\dotsspace@=\muskip18
\c@parentequation=\count311
\dspbrk@lvl=\count312
\tag@help=\toks24
\row@=\count313
\column@=\count314
\maxfields@=\count315
\andhelp@=\toks25
\eqnshift@=\dimen179
\alignsep@=\dimen180
\tagshift@=\dimen181
\tagwidth@=\dimen182
\totwidth@=\dimen183
\lineht@=\dimen184
\@envbody=\toks26
\multlinegap=\skip57
\multlinetaggap=\skip58
\mathdisplay@stack=\toks27
LaTeX Info: Redefining \[ on input line 2949.
LaTeX Info: Redefining \] on input line 2950.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info: Redeclaring math symbol \hbar on input line 98.
LaTeX Font Info: Overwriting math alphabet `\mathfrak' in version `bold'
(Font) U/euf/m/n --> U/euf/b/n on input line 106.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2024/12/31 v1.2e Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2024/08/06 v1.4g Standard LaTeX Graphics (DPC,SPQR)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 2023/12/02 v1.11 sin cos tan (DPC)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
File: graphics.cfg 2016/06/04 v1.11 sample graphics configuration
)
Package graphics Info: Driver file: pdftex.def on input line 106.
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-def/pdftex.def
File: pdftex.def 2024/04/13 v1.2c Graphics/color driver for pdftex
))
\Gin@req@height=\dimen185
\Gin@req@width=\dimen186
) (/usr/local/texlive/2025/texmf-dist/tex/latex/units/nicefrac.sty
Package: nicefrac 1998/08/04 v0.9b Nice fractions
\L@UnitsRaiseDisplaystyle=\skip59
\L@UnitsRaiseTextstyle=\skip60
\L@UnitsRaiseScriptstyle=\skip61
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2024/03/16 v1.1e Standard LaTeX ifthen package (DPC)
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/microtype.sty
Package: microtype 2025/07/09 v3.2b Micro-typographical refinements (RS)
\MT@toks=\toks28
\MT@tempbox=\box56
\MT@count=\count316
LaTeX Info: Redefining \noprotrusionifhmode on input line 1087.
LaTeX Info: Redefining \leftprotrusion on input line 1088.
\MT@prot@toks=\toks29
LaTeX Info: Redefining \rightprotrusion on input line 1107.
LaTeX Info: Redefining \textls on input line 1449.
\MT@outer@kern=\dimen187
LaTeX Info: Redefining \microtypecontext on input line 2053.
LaTeX Info: Redefining \textmicrotypecontext on input line 2070.
\MT@listname@count=\count317
(/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/microtype-pdftex.def
File: microtype-pdftex.def 2025/07/09 v3.2b Definitions specific to pdftex (RS)
LaTeX Info: Redefining \lsstyle on input line 944.
LaTeX Info: Redefining \lslig on input line 944.
\MT@outer@space=\skip62
)
Package microtype Info: Loading configuration file microtype.cfg.
(/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/microtype.cfg
File: microtype.cfg 2025/07/09 v3.2b microtype main configuration file (RS)
)
LaTeX Info: Redefining \microtypesetup on input line 3065.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/xcolor/xcolor.sty
Package: xcolor 2024/09/29 v3.02 LaTeX color extensions (UK)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-cfg/color.cfg
File: color.cfg 2016/01/02 v1.6 sample color configuration
)
Package xcolor Info: Driver file: pdftex.def on input line 274.
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/mathcolor.ltx)
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1349.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1353.
Package xcolor Info: Model `RGB' extended on input line 1365.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1367.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1368.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1369.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1370.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1371.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1372.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/multirow/multirow.sty
Package: multirow 2024/11/12 v2.9 Span multiple rows of a table
\multirow@colwidth=\skip63
\multirow@cntb=\count318
\multirow@dima=\skip64
\bigstrutjot=\dimen188
) (/usr/local/texlive/2025/texmf-dist/tex/latex/makecell/makecell.sty
Package: makecell 2009/08/03 V0.1e Managing of Tab Column Heads and Cells
(/usr/local/texlive/2025/texmf-dist/tex/latex/tools/array.sty
Package: array 2025/06/08 v2.6j Tabular extension package (FMi)
\col@sep=\dimen189
\ar@mcellbox=\box57
\extrarowheight=\dimen190
\NC@list=\toks30
\extratabsurround=\skip65
\backup@length=\skip66
\ar@cellbox=\box58
)
\rotheadsize=\dimen191
\c@nlinenum=\count319
\TeXr@lab=\toks31
) (/usr/local/texlive/2025/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def
File: l3backend-pdftex.def 2025-06-09 L3 backend support: PDF output (pdfTeX)
\l__color_backend_stack_int=\count320
) (./neurips_2026.aux)
\openout1 = `neurips_2026.aux'.

LaTeX Font Info: Checking defaults for OML/cmm/m/it on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for OMS/cmsy/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for OT1/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for T1/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for TS1/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for OMX/cmex/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for U/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for PD1/pdf/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for PU/pdf/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

Package hyperref Info: Link coloring OFF on input line 114.
(./neurips_2026.out) (./neurips_2026.out)
\@outlinefile=\write3
\openout3 = `neurips_2026.out'.

(/usr/local/texlive/2025/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count321
\scratchdimen=\dimen192
\scratchbox=\box59
\nofMPsegments=\count322
\nofMParguments=\count323
\everyMPshowfont=\toks32
\MPscratchCnt=\count324
\MPscratchDim=\dimen193
\MPnumerator=\count325
\makeMPintoPDFobject=\count326
\everyMPtoPDFconversion=\toks33
) (/usr/local/texlive/2025/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
Package: epstopdf-base 2020-01-24 v2.11 Base part for package epstopdf

Package epstopdf Warning: Shell escape feature is not enabled.

Package epstopdf-base Info: Redefining graphics rule for `.eps' on input line 485.
(/usr/local/texlive/2025/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Live
))
LaTeX Info: Redefining \microtypecontext on input line 114.
Package microtype Info: Applying patch `item' on input line 114.
Package microtype Info: Applying patch `toc' on input line 114.
Package microtype Info: Applying patch `eqnum' on input line 114.
Package microtype Info: Applying patch `footnote' on input line 114.
Package microtype Info: Applying patch `verbatim' on input line 114.
LaTeX Info: Redefining \microtypesetup on input line 114.
Package microtype Info: Generating PDF output.
Package microtype Info: Character protrusion enabled (level 2).
Package microtype Info: Using default protrusion set `alltext'.
Package microtype Info: Automatic font expansion enabled (level 2),
(microtype) stretch: 20, shrink: 20, step: 1, non-selected.
Package microtype Info: Using default expansion set `alltext-nott'.
Package microtype Info: Patching command `\showhyphens'.
Package microtype Info: No adjustment of tracking.
Package microtype Info: No adjustment of interword spacing.
Package microtype Info: No adjustment of character kerning.
(/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-ptm.cfg
File: mt-ptm.cfg 2006/04/20 v1.7 microtype config. file: Times (RS)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-cmr.cfg
File: mt-cmr.cfg 2013/05/19 v2.2 microtype config. file: Computer Modern Roman (RS)
)
LaTeX Font Info: Trying to load font information for U+msa on input line 118.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-msa.cfg
File: mt-msa.cfg 2006/02/04 v1.1 microtype config. file: AMS symbols (a) (RS)
)
LaTeX Font Info: Trying to load font information for U+msb on input line 118.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-msb.cfg
File: mt-msb.cfg 2005/06/01 v1.0 microtype config. file: AMS symbols (b) (RS)
)
Package microtype Info: Loading generic protrusion settings for font family
(microtype) `cmtt' (encoding: T1).
(microtype) For optimal results, create family-specific settings.
(microtype) See the microtype manual for details.

Overfull \hbox (11.60551pt too wide) in paragraph at lines 118--118
[][]
[]


Package hyperref Warning: Ignoring empty anchor on input line 119.

(./src/section/1_introduction.tex

Package natbib Warning: Citation `chowdhery2022palmscalinglanguagemodeling' on page 1 undefined on input line 2.


Package natbib Warning: Citation `hurst2024gpt' on page 1 undefined on input line 2.


Package natbib Warning: Citation `comanici2025gemini' on page 1 undefined on input line 2.


Package natbib Warning: Citation `zhao2023survey' on page 1 undefined on input line 2.


Package natbib Warning: Citation `minaee2024large' on page 1 undefined on input line 2.


Package natbib Warning: Citation `vaswani2017attention' on page 1 undefined on input line 2.


Package natbib Warning: Citation `fu2024lookahead_decoding' on page 1 undefined on input line 2.


Package natbib Warning: Citation `xia-etal-2024-unlocking' on page 1 undefined on input line 2.


Package natbib Warning: Citation `NEURIPS2021_958c5305' on page 1 undefined on input line 3.


Package natbib Warning: Citation `Diffusion-LM' on page 1 undefined on input line 3.


Package natbib Warning: Citation `labs2025mercuryultrafastlanguagemodels' on page 1 undefined on input line 5.


Package natbib Warning: Citation `gemini_diffusion' on page 1 undefined on input line 5.


Package natbib Warning: Citation `bie2025llada2' on page 1 undefined on input line 5.


Package natbib Warning: Citation `christopher2025specdiff' on page 1 undefined on input line 5.


Package natbib Warning: Citation `cheng2025sdar' on page 1 undefined on input line 5.


Package natbib Warning: Citation `pan2025blockspec' on page 1 undefined on input line 5.


Package natbib Warning: Citation `chen2026dflash' on page 1 undefined on input line 5.


Package natbib Warning: Citation `devlin2019bert' on page 1 undefined on input line 5.


Package natbib Warning: Citation `nie2025llada' on page 1 undefined on input line 5.


Package natbib Warning: Citation `xia-etal-2024-unlocking' on page 1 undefined on input line 5.


Package natbib Warning: Citation `leviathan2023fast' on page 1 undefined on input line 5.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 1 undefined on input line 5.



[1


{/usr/local/texlive/2025/texmf-var/fonts/map/pdftex/updmap/pdftex.map}{/usr/local/texlive/2025/texmf-dist/fonts/enc/dvips/base/8r.enc}{/usr/local/texlive/2025/texmf-dist/fonts/enc/dvips/cm-super/cm-super-t1.enc}]

Package natbib Warning: Citation `cheng2025sdar' on page 2 undefined on input line 12.


Package natbib Warning: Citation `cobbe2021trainingverifierssolvemath' on page 2 undefined on input line 12.


Package natbib Warning: Citation `austin2021program' on page 2 undefined on input line 12.


Package natbib Warning: Citation `joshi-etal-2017-triviaqa' on page 2 undefined on input line 12.


Package natbib Warning: Citation `hendrycks2020measuring' on page 2 undefined on input line 12.

(./src/figure/figure1.tex

LaTeX Warning: File `figures/figure1 (4).png' not found on input line 5.


./src/figure/figure1.tex:5: Package pdftex.def Error: File `figures/figure1 (4).png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help.
....def Error: File `\Gin@base .png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help\@err@

l.5 }

Try typing <return> to proceed.
If that doesn't work, type X <return> to quit.

)) (./src/section/2_related_work.tex

Package natbib Warning: Citation `devlin2019bert' on page 2 undefined on input line 4.


Package natbib Warning: Citation `he-etal-2023-diffusionbert' on page 2 undefined on input line 4.


Package natbib Warning: Citation `nie2025llada' on page 2 undefined on input line 4.


Package natbib Warning: Citation `yang2025mmada' on page 2 undefined on input line 4.


Package natbib Warning: Citation `ye2025dream7b' on page 2 undefined on input line 31.


Package natbib Warning: Citation `ye2025dream7b' on page 2 undefined on input line 31.


Package natbib Warning: Citation `gong2025scaling_diffusion_language_models' on page 2 undefined on input line 31.


Package natbib Warning: Citation `cheng2025sdar' on page 2 undefined on input line 31.


Package natbib Warning: Citation `xie2025dreamcoder' on page 2 undefined on input line 31.


Package natbib Warning: Citation `arriola2025block' on page 2 undefined on input line 32.


Package natbib Warning: Citation `cheng2025sdar' on page 2 undefined on input line 32.


Package natbib Warning: Citation `hu2025acceleratingdiffusionlanguagemodel' on page 2 undefined on input line 32.


Package natbib Warning: Citation `liu2025dllmcache' on page 2 undefined on input line 32.


Package natbib Warning: Citation `ma2025dkvcachecachediffusionlanguage' on page 2 undefined on input line 32.


Package natbib Warning: Citation `arriola2025block' on page 2 undefined on input line 32.


Package natbib Warning: Citation `wu2025fastdllm' on page 2 undefined on input line 32.



[2]

Package natbib Warning: Citation `leviathan2023fast' on page 3 undefined on input line 61.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 3 undefined on input line 61.


Package natbib Warning: Citation `miao2023specinfer' on page 3 undefined on input line 63.


Package natbib Warning: Citation `cai2024medusa' on page 3 undefined on input line 63.


Package natbib Warning: Citation `li2024eagle' on page 3 undefined on input line 63.


Package natbib Warning: Citation `fu2024lookahead_decoding' on page 3 undefined on input line 63.


Package natbib Warning: Citation `christopher2025specdiff' on page 3 undefined on input line 66.


Package natbib Warning: Citation `sandler2025specdiff2' on page 3 undefined on input line 66.


Package natbib Warning: Citation `li2025diffuspec' on page 3 undefined on input line 66.


Package natbib Warning: Citation `chen2026dflash' on page 3 undefined on input line 66.


Package natbib Warning: Citation `gao2025ssd' on page 3 undefined on input line 68.


Package natbib Warning: Citation `han2026s2d2' on page 3 undefined on input line 68.


Package natbib Warning: Citation `agrawal2025spiffy' on page 3 undefined on input line 68.


Package natbib Warning: Citation `pan2025blockspec' on page 3 undefined on input line 68.

) (./src/section/3_methodology.tex
Underfull \vbox (badness 10000) has occurred while \output is active []



[3]

Package natbib Warning: Citation `arriola2025block' on page 4 undefined on input line 31.


LaTeX Font Warning: Command \small invalid in math mode on input line 34.

LaTeX Font Info: Calculating math sizes for size <> on input line 43.

LaTeX Font Warning: Font shape `OT1/cmr/m/n' in size <> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OT1/cmr/m/n' in size <0.7> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OT1/cmr/m/n' in size <0.5> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OML/cmm/m/it' in size <> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OML/cmm/m/it' in size <0.7> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OML/cmm/m/it' in size <0.5> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OMS/cmsy/m/n' in size <> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OMS/cmsy/m/n' in size <0.7> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OMS/cmsy/m/n' in size <0.5> not available
(Font) size <5> substituted on input line 43.


Package natbib Warning: Citation `su2021roformer' on page 4 undefined on input line 47.



[4] (./src/figure/figure2.tex
<figures/causal_mask-v8.pdf, id=92, 1344.25418pt x 552.75276pt>
File: figures/causal_mask-v8.pdf Graphic file (type pdf)
<use figures/causal_mask-v8.pdf>
Package pdftex.def Info: figures/causal_mask-v8.pdf used on input line 3.
(pdftex.def) Requested size: 397.48499pt x 163.44019pt.
)

Package natbib Warning: Citation `leviathan2023fast' on page 5 undefined on input line 127.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 5 undefined on input line 127.



[5 <./figures/causal_mask-v8.pdf>]

LaTeX Font Warning: Command \small invalid in math mode on input line 150.


LaTeX Font Warning: Command \small invalid in math mode on input line 228.


Package natbib Warning: Citation `leviathan2023fast' on page 6 undefined on input line 232.

) (./src/section/4_exp.tex

Package natbib Warning: Citation `leviathan2023fast' on page 6 undefined on input line 5.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 6 undefined on input line 5.


Package natbib Warning: Citation `cheng2025sdar' on page 6 undefined on input line 5.


Package natbib Warning: Citation `cobbe2021trainingverifierssolvemath' on page 6 undefined on input line 8.


Package natbib Warning: Citation `austin2021program' on page 6 undefined on input line 8.


Package natbib Warning: Citation `joshi-etal-2017-triviaqa' on page 6 undefined on input line 8.


Package natbib Warning: Citation `hendrycks2020measuring' on page 6 undefined on input line 8.



[6]

Package natbib Warning: Citation `han2026s2d2' on page 7 undefined on input line 13.


Package natbib Warning: Citation `gao2025ssd' on page 7 undefined on input line 13.


Package natbib Warning: Citation `cheng2025sdar' on page 7 undefined on input line 13.


Package natbib Warning: Citation `pan2025blockspec' on page 7 undefined on input line 13.


Package natbib Warning: Citation `2023opencompass' on page 7 undefined on input line 17.

(./src/table/throughput_main_results.tex) (./src/table/eos_bounded_quality_efficiency.tex)

LaTeX Warning: `h' float specifier changed to `ht'.



[7] (./src/figure/figure3_4.tex
<figures/self_draft.png, id=231, 650.43pt x 433.62pt>
File: figures/self_draft.png Graphic file (type png)
<use figures/self_draft.png>
Package pdftex.def Info: figures/self_draft.png used on input line 6.
(pdftex.def) Requested size: 190.79109pt x 127.18896pt.
<figures/cross_model.png, id=233, 650.43pt x 433.62pt>
File: figures/cross_model.png Graphic file (type png)
<use figures/cross_model.png>
Package pdftex.def Info: figures/cross_model.png used on input line 14.
(pdftex.def) Requested size: 190.79109pt x 127.18896pt.
)

LaTeX Warning: `h' float specifier changed to `ht'.



[8] (./src/table/gamma.tex) (./src/table/rope_ablation.tex)) (./src/section/5_discussion.tex

LaTeX Warning: `h' float specifier changed to `ht'.

)

[9 <./figures/self_draft.png> <./figures/cross_model.png>] (./neurips_2026.bbl

[10]

[11]
Underfull \hbox (badness 10000) in paragraph at lines 164--168
[]\T1/ptm/m/n/10 (+20) Xiang Li, John Thick-stun, Ishaan Gul-ra-jani, Percy Liang, and Tat-sunori B.
[]


Underfull \hbox (badness 4391) in paragraph at lines 164--168
\T1/ptm/m/n/10 (+20) Hashimoto. Diffusion-LM im-proves con-trol-lable text gen-er-a-tion. In \T1/ptm/m/it/10 (+20) Pro-ceed-
[]


Underfull \hbox (badness 3158) in paragraph at lines 164--168
\T1/ptm/m/it/10 (+20) ings of the 36th In-ter-na-tional Con-fer-ence on Neu-ral In-for-ma-tion Pro-cess-ing Sys-
[]


Underfull \hbox (badness 10000) in paragraph at lines 164--168
\T1/ptm/m/it/10 (+20) tems\T1/ptm/m/n/10 (+20) , 2022. URL []$\T1/cmtt/m/n/10 https : / / papers . nips . cc / paper _ files / paper / 2022 / hash /
[]



[12]
Underfull \hbox (badness 1292) in paragraph at lines 220--224
\T1/ptm/m/n/10 (+20) Gomez, Lukasz Kaiser, and Il-lia Polo-sukhin. At-ten-tion is all you need. In \T1/ptm/m/it/10 (+20) Ad-
[]


Underfull \hbox (badness 2237) in paragraph at lines 220--224
\T1/ptm/m/n/10 (+20) 2017. URL []$\T1/cmtt/m/n/10 https : / / proceedings . neurips . cc / paper _ files / paper / 2017 / file /
[]

)

Package natbib Warning: There were undefined citations.



[13] (./neurips_2026.aux

Package natbib Warning: Citation(s) may have changed.
(natbib) Rerun to get citations correct.

)
***********
LaTeX2e <2025-06-01> patch level 1
L3 programming layer <2025-07-20>
***********

LaTeX Font Warning: Size substitutions with differences
(Font) up to 4.5pt have occurred.

Package rerunfilecheck Info: File `neurips_2026.out' has not changed.
(rerunfilecheck) Checksum: 78CDBF7A0ED688D24FBFEFAE05FF7E0F;1582.
)
Here is how much of TeX's memory you used:
14255 strings out of 467801
224102 string characters out of 5431917
688695 words of memory out of 5000000
42245 multiletter control sequences out of 15000+600000
684596 words of font info for 295 fonts, out of 8000000 for 9000
1141 hyphenation exceptions out of 8191
75i,13n,79p,1877b,638s stack positions out of 10000i,1000n,20000p,200000b,200000s
</usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmex9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sftt0800.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sftt1000.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on neurips_2026.pdf (13 pages, 649053 bytes).
PDF statistics:
498 PDF objects out of 1000 (max. 8388607)
377 compressed objects within 4 object streams
104 named destinations out of 1000 (max. 500000)
54376 words of extra memory for PDF output out of 61914 (max. 10000000)


--

About
Help
Contact
Subscribe
Copyright
Privacy Policy
Web Accessibility Assistance
arXiv Operational Status 
Get status notifications via email or slack

==> neurips26_dllm_causal_mask/error.txt <==
Cornell University
We gratefully acknowledge support from the Simons Foundation, member institutions, and all contributors. Donate
arxiv logo
> submitLogged in as Runchu_Tian | Help | My Account | Logout
Start   >>   Add Files   >>   Review Files   >>   Process   >>   Metadata   >>   Preview

Submission Processing
Reprocess

There was a problem compiling your source. Please refer to log for details.

arXiv's automated TeX processing has failed to process your source. The 5 most common mistakes causing this are:

1. Mixed figure file formats. If you are using PDFLaTeX then all figures must be .pdf, .jpg, or .png formats. If your document uses (La)TeX all figures must be .ps or .eps. arXiv does not perform figure file conversion for you, please ensure your files are converted to the appropriate format before uploading.
2. Default hyperref failures ("Option clash for package hyperref") are not a reason to report a failure to arXiv. Continue scrolling in the log to find the specific errors that are being flagged.
3. Missing customized or differing version of style files.
4. Missing, misnamed, or local complete paths to figure files. arXiv's file system is case sensitive.

To upload or edit your files before reprocessing return to the add files step.

The TeX Log appears below.
Need help?
You may wish to hit "Ctrl + F" ("Command + F" on a Mac) to search for "error" on this page.
If you are unsure of what your specific failure is please review our help pages, knowledge base or searching the internet for your specific processing messages.
Or contact us citing submit/7650782. We will work with authors to help resolve TeX processing issues and if we determine that there is not a ready solution we will consider allowing PDF instead of TeX. We try to provide same day replies for submission help Monday-Friday.

Compilation Summary

Our system failed to process your submission using pdflatex. Status: [FAILED]


Files that were processed as part of this submission:

neurips_2026.tex => neurips_2026.pdf [FAILED]
...at step "second_run:0"
...reason for failure: "compiler run returned error code"


Our system failed to generate a PDF.

Selected Errors and Warnings

Your paper has a problem which you need to fix before it can be accepted by arXiv.
One or more citations are undefined. Please ensure all citation keys are present in your reference list.



Errors for neurips_2026.tex:
Undefined citation (74 total)
A referenced citation is undefined.
Package natbib Warning: Citation `chowdhery2022palmscalinglanguagemodeling' on page 1 undefined on input line 2.
Please ensure all cited references are defined and that all citation keys are present in your reference list.
A referenced citation is undefined.
Package natbib Warning: Citation `hurst2024gpt' on page 1 undefined on input line 2.
Please ensure all cited references are defined and that all citation keys are present in your reference list.
A referenced citation is undefined.
Package natbib Warning: Citation `comanici2025gemini' on page 1 undefined on input line 2.
Please ensure all cited references are defined and that all citation keys are present in your reference list.
...

Lower level TeX Errors (1 total)
Package pdftex.def Error: File `figures/figure1 (4).png' not found: using draft setting..
./src/figure/figure1.tex:5: Package pdftex.def Error: File `figures/figure1 (4).png' not found: using draft setting.
Please refer to details in the log.

Compilation Log (for the last run)

Key for Highlighted (La)TeX Compilation Log:
Severe warnings/errors.'
Warnings deemed important'
General warnings/errors from packages.'
Warnings/Errors deemed unimportant. Example: undefined references in first TeX run.'
Indicates positive event, does not guarantee overall success
Informational markup
References to arXiv help pages or other documentation.

Log for neurips_2026.tex at step 'second_run:0': [FAILED]

--
# pdflatex: /usr/local/texlive/2025/bin/x86_64-linux/pdflatex -interaction=batchmode -recorder -no-parse-first-line -file-line-error neurips_2026.tex
This is pdfTeX, Version 3.141592653-2.6-1.40.28 (TeX Live 2025) (preloaded format=pdflatex 2025.8.3) 28 MAY 2026 17:54
entering extended mode
file:line:error style messages enabled.
**neurips_2026.tex
(./neurips_2026.tex
LaTeX2e <2025-06-01> patch level 1
L3 programming layer <2025-07-20>
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/article.cls
Document Class: article 2025/01/22 v1.4n Standard LaTeX document class
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/size10.clo
File: size10.clo 2025/01/22 v1.4n Standard LaTeX file (size option)
)
\c@part=\count275
\c@section=\count276
\c@subsection=\count277
\c@subsubsection=\count278
\c@paragraph=\count279
\c@subparagraph=\count280
\c@figure=\count281
\c@table=\count282
\abovecaptionskip=\skip49
\belowcaptionskip=\skip50
\bibindent=\dimen148
) (/usr/local/texlive/2025/texmf-dist/tex/latex/wrapfig/wrapfig.sty
\wrapoverhang=\dimen149
\WF@size=\dimen150
\c@WF@wrappedlines=\count283
\WF@box=\box53
\WF@everypar=\toks17
Package: wrapfig 2003/01/31 v 3.6
) (./neurips_2026.sty
Package: neurips_2026 2026-01-29 NeurIPS 2026 submission/camera-ready style file
(/usr/local/texlive/2025/texmf-dist/tex/latex/environ/environ.sty
Package: environ 2014/05/04 v0.3 A new way to define environments
(/usr/local/texlive/2025/texmf-dist/tex/latex/trimspaces/trimspaces.sty
Package: trimspaces 2009/09/17 v1.1 Trim spaces around a token list
)
\@envbody=\toks18
) (/usr/local/texlive/2025/texmf-dist/tex/latex/natbib/natbib.sty
Package: natbib 2010/09/13 8.31b (PWD, AO)
\bibhang=\skip51
\bibsep=\skip52
LaTeX Info: Redefining \cite on input line 694.
\c@NAT@ctr=\count284
) (/usr/local/texlive/2025/texmf-dist/tex/latex/geometry/geometry.sty
Package: geometry 2020/01/02 v5.9 Page Geometry
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/keyval.sty
Package: keyval 2022/05/29 v1.15 key=value parser (DPC)
\KV@toks@=\toks19
) (/usr/local/texlive/2025/texmf-dist/tex/generic/iftex/ifvtex.sty
Package: ifvtex 2019/10/25 v1.7 ifvtex legacy package. Use iftex instead.
(/usr/local/texlive/2025/texmf-dist/tex/generic/iftex/iftex.sty
Package: iftex 2024/12/12 v1.0g TeX engine tests
))
\Gm@cnth=\count285
\Gm@cntv=\count286
\c@Gm@tempcnt=\count287
\Gm@bindingoffset=\dimen151
\Gm@wd@mp=\dimen152
\Gm@odd@mp=\dimen153
\Gm@even@mp=\dimen154
\Gm@layoutwidth=\dimen155
\Gm@layoutheight=\dimen156
\Gm@layouthoffset=\dimen157
\Gm@layoutvoffset=\dimen158
\Gm@dimlist=\toks20
)
\@neuripsabovecaptionskip=\skip53
\@neuripsbelowcaptionskip=\skip54
) (/usr/local/texlive/2025/texmf-dist/tex/latex/base/inputenc.sty
Package: inputenc 2024/02/08 v1.3d Input encoding file
\inpenc@prehook=\toks21
\inpenc@posthook=\toks22
) (/usr/local/texlive/2025/texmf-dist/tex/latex/base/fontenc.sty
Package: fontenc 2024/12/21 v2.1c Standard LaTeX package
LaTeX Font Info: Trying to load font information for T1+ptm on input line 116.
(/usr/local/texlive/2025/texmf-dist/tex/latex/psnfss/t1ptm.fd
File: t1ptm.fd 2001/06/04 font definitions for T1/ptm.
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/hyperref.sty
Package: hyperref 2025-07-12 v7.01o Hypertext links for LaTeX
(/usr/local/texlive/2025/texmf-dist/tex/latex/kvsetkeys/kvsetkeys.sty
Package: kvsetkeys 2022-10-05 v1.19 Key value parser (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/kvdefinekeys/kvdefinekeys.sty
Package: kvdefinekeys 2019-12-19 v1.6 Define keys (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pdfescape/pdfescape.sty
Package: pdfescape 2019/12/09 v1.15 Implements pdfTeX's escape features (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/ltxcmds/ltxcmds.sty
Package: ltxcmds 2023-12-04 v1.26 LaTeX kernel commands for general use (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/pdftexcmds/pdftexcmds.sty
Package: pdftexcmds 2020-06-27 v0.33 Utility functions of pdfTeX for LuaTeX (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/infwarerr/infwarerr.sty
Package: infwarerr 2019/12/03 v1.5 Providing info/warning/error messages (HO)
)
Package pdftexcmds Info: \pdf@primitive is available.
Package pdftexcmds Info: \pdf@ifprimitive is available.
Package pdftexcmds Info: \pdfdraftmode found.
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/hycolor/hycolor.sty
Package: hycolor 2020-01-27 v1.10 Color options for hyperref/bookmark (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/nameref.sty
Package: nameref 2025-06-21 v2.57 Cross-referencing by name of section
(/usr/local/texlive/2025/texmf-dist/tex/latex/refcount/refcount.sty
Package: refcount 2019/12/15 v3.6 Data extraction from label references (HO)
) (/usr/local/texlive/2025/texmf-dist/tex/generic/gettitlestring/gettitlestring.sty
Package: gettitlestring 2019/12/15 v1.6 Cleanup title references (HO)
(/usr/local/texlive/2025/texmf-dist/tex/latex/kvoptions/kvoptions.sty
Package: kvoptions 2022-06-15 v3.15 Key value format for package options (HO)
))
\c@section@level=\count288
) (/usr/local/texlive/2025/texmf-dist/tex/latex/etoolbox/etoolbox.sty
Package: etoolbox 2025/02/11 v2.5l e-TeX tools for LaTeX (JAW)
\etb@tempcnta=\count289
) (/usr/local/texlive/2025/texmf-dist/tex/generic/stringenc/stringenc.sty
Package: stringenc 2019/11/29 v1.12 Convert strings between diff. encodings (HO)
)
\@linkdim=\dimen159
\Hy@linkcounter=\count290
\Hy@pagecounter=\count291
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/pd1enc.def
File: pd1enc.def 2025-07-12 v7.01o Hyperref: PDFDocEncoding definition (HO)
Now handling font encoding PD1 ...
... no UTF-8 mapping file for font encoding PD1
) (/usr/local/texlive/2025/texmf-dist/tex/generic/intcalc/intcalc.sty
Package: intcalc 2019/12/15 v1.3 Expandable calculations with integers (HO)
)
\Hy@SavedSpaceFactor=\count292
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/puenc.def
File: puenc.def 2025-07-12 v7.01o Hyperref: PDF Unicode definition (HO)
Now handling font encoding PU ...
... no UTF-8 mapping file for font encoding PU
)
Package hyperref Info: Hyper figures OFF on input line 4195.
Package hyperref Info: Link nesting OFF on input line 4200.
Package hyperref Info: Hyper index ON on input line 4203.
Package hyperref Info: Plain pages OFF on input line 4210.
Package hyperref Info: Backreferencing OFF on input line 4215.
Package hyperref Info: Implicit mode ON; LaTeX internals redefined.
Package hyperref Info: Bookmarks ON on input line 4462.
\c@Hy@tempcnt=\count293
(/usr/local/texlive/2025/texmf-dist/tex/latex/url/url.sty
\Urlmuskip=\muskip17
Package: url 2013/09/16 ver 3.4 Verb mode for urls, etc.
)
LaTeX Info: Redefining \url on input line 4801.
\XeTeXLinkMargin=\dimen160
(/usr/local/texlive/2025/texmf-dist/tex/generic/bitset/bitset.sty
Package: bitset 2019/12/09 v1.3 Handle bit-vector datatype (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/bigintcalc/bigintcalc.sty
Package: bigintcalc 2019/12/15 v1.5 Expandable calculations on big integers (HO)
))
\Fld@menulength=\count294
\Field@Width=\dimen161
\Fld@charsize=\dimen162
Package hyperref Info: Hyper figures OFF on input line 6078.
Package hyperref Info: Link nesting OFF on input line 6083.
Package hyperref Info: Hyper index ON on input line 6086.
Package hyperref Info: backreferencing OFF on input line 6093.
Package hyperref Info: Link coloring OFF on input line 6098.
Package hyperref Info: Link coloring with OCG OFF on input line 6103.
Package hyperref Info: PDF/A mode OFF on input line 6108.
\Hy@abspage=\count295
\c@Item=\count296
\c@Hfootnote=\count297
)
Package hyperref Info: Driver (autodetected): hpdftex.
(/usr/local/texlive/2025/texmf-dist/tex/latex/hyperref/hpdftex.def
File: hpdftex.def 2025-07-12 v7.01o Hyperref driver for pdfTeX
\Fld@listcount=\count298
\c@bookmark@seq@number=\count299
(/usr/local/texlive/2025/texmf-dist/tex/latex/rerunfilecheck/rerunfilecheck.sty
Package: rerunfilecheck 2025-06-21 v1.11 Rerun checks for auxiliary files (HO)
(/usr/local/texlive/2025/texmf-dist/tex/generic/uniquecounter/uniquecounter.sty
Package: uniquecounter 2019/12/15 v1.4 Provide unlimited unique counter (HO)
)
Package uniquecounter Info: New unique counter `rerunfilecheck' on input line 284.
)
\Hy@SectionHShift=\skip55
) (/usr/local/texlive/2025/texmf-dist/tex/latex/booktabs/booktabs.sty
Package: booktabs 2020/01/12 v1.61803398 Publication quality tables
\heavyrulewidth=\dimen163
\lightrulewidth=\dimen164
\cmidrulewidth=\dimen165
\belowrulesep=\dimen166
\belowbottomsep=\dimen167
\aboverulesep=\dimen168
\abovetopsep=\dimen169
\cmidrulesep=\dimen170
\cmidrulekern=\dimen171
\defaultaddspace=\dimen172
\@cmidla=\count300
\@cmidlb=\count301
\@aboverulesep=\dimen173
\@belowrulesep=\dimen174
\@thisruleclass=\count302
\@lastruleclass=\count303
\@thisrulewidth=\dimen175
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsmath.sty
Package: amsmath 2025/06/16 v2.17y AMS math features
\@mathmargin=\skip56
For additional information on amsmath, use the `?' option.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amstext.sty
Package: amstext 2024/11/17 v2.01 AMS text
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsgen.sty
File: amsgen.sty 1999/11/30 v2.0 generic functions
\@emptytoks=\toks23
\ex@=\dimen176
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsbsy.sty
Package: amsbsy 1999/11/29 v1.2d Bold Symbols
\pmbraise@=\dimen177
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsmath/amsopn.sty
Package: amsopn 2022/04/08 v2.04 operator names
)
\inf@bad=\count304
LaTeX Info: Redefining \frac on input line 233.
\uproot@=\count305
\leftroot@=\count306
LaTeX Info: Redefining \overline on input line 398.
LaTeX Info: Redefining \colon on input line 409.
\classnum@=\count307
\DOTSCASE@=\count308
LaTeX Info: Redefining \ldots on input line 495.
LaTeX Info: Redefining \dots on input line 498.
LaTeX Info: Redefining \cdots on input line 619.
\Mathstrutbox@=\box54
\strutbox@=\box55
LaTeX Info: Redefining \big on input line 721.
LaTeX Info: Redefining \Big on input line 722.
LaTeX Info: Redefining \bigg on input line 723.
LaTeX Info: Redefining \Bigg on input line 724.
\big@size=\dimen178
LaTeX Font Info: Redeclaring font encoding OML on input line 742.
LaTeX Font Info: Redeclaring font encoding OMS on input line 743.
\macc@depth=\count309
LaTeX Info: Redefining \bmod on input line 904.
LaTeX Info: Redefining \pmod on input line 909.
LaTeX Info: Redefining \smash on input line 939.
LaTeX Info: Redefining \relbar on input line 969.
LaTeX Info: Redefining \Relbar on input line 970.
\c@MaxMatrixCols=\count310
\dotsspace@=\muskip18
\c@parentequation=\count311
\dspbrk@lvl=\count312
\tag@help=\toks24
\row@=\count313
\column@=\count314
\maxfields@=\count315
\andhelp@=\toks25
\eqnshift@=\dimen179
\alignsep@=\dimen180
\tagshift@=\dimen181
\tagwidth@=\dimen182
\totwidth@=\dimen183
\lineht@=\dimen184
\@envbody=\toks26
\multlinegap=\skip57
\multlinetaggap=\skip58
\mathdisplay@stack=\toks27
LaTeX Info: Redefining \[ on input line 2949.
LaTeX Info: Redefining \] on input line 2950.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/amsfonts.sty
Package: amsfonts 2013/01/14 v3.01 Basic AMSFonts support
\symAMSa=\mathgroup4
\symAMSb=\mathgroup5
LaTeX Font Info: Redeclaring math symbol \hbar on input line 98.
LaTeX Font Info: Overwriting math alphabet `\mathfrak' in version `bold'
(Font) U/euf/m/n --> U/euf/b/n on input line 106.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/graphicx.sty
Package: graphicx 2024/12/31 v1.2e Enhanced LaTeX Graphics (DPC,SPQR)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/graphics.sty
Package: graphics 2024/08/06 v1.4g Standard LaTeX Graphics (DPC,SPQR)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/trig.sty
Package: trig 2023/12/02 v1.11 sin cos tan (DPC)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-cfg/graphics.cfg
File: graphics.cfg 2016/06/04 v1.11 sample graphics configuration
)
Package graphics Info: Driver file: pdftex.def on input line 106.
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-def/pdftex.def
File: pdftex.def 2024/04/13 v1.2c Graphics/color driver for pdftex
))
\Gin@req@height=\dimen185
\Gin@req@width=\dimen186
) (/usr/local/texlive/2025/texmf-dist/tex/latex/units/nicefrac.sty
Package: nicefrac 1998/08/04 v0.9b Nice fractions
\L@UnitsRaiseDisplaystyle=\skip59
\L@UnitsRaiseTextstyle=\skip60
\L@UnitsRaiseScriptstyle=\skip61
(/usr/local/texlive/2025/texmf-dist/tex/latex/base/ifthen.sty
Package: ifthen 2024/03/16 v1.1e Standard LaTeX ifthen package (DPC)
)) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/microtype.sty
Package: microtype 2025/07/09 v3.2b Micro-typographical refinements (RS)
\MT@toks=\toks28
\MT@tempbox=\box56
\MT@count=\count316
LaTeX Info: Redefining \noprotrusionifhmode on input line 1087.
LaTeX Info: Redefining \leftprotrusion on input line 1088.
\MT@prot@toks=\toks29
LaTeX Info: Redefining \rightprotrusion on input line 1107.
LaTeX Info: Redefining \textls on input line 1449.
\MT@outer@kern=\dimen187
LaTeX Info: Redefining \microtypecontext on input line 2053.
LaTeX Info: Redefining \textmicrotypecontext on input line 2070.
\MT@listname@count=\count317
(/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/microtype-pdftex.def
File: microtype-pdftex.def 2025/07/09 v3.2b Definitions specific to pdftex (RS)
LaTeX Info: Redefining \lsstyle on input line 944.
LaTeX Info: Redefining \lslig on input line 944.
\MT@outer@space=\skip62
)
Package microtype Info: Loading configuration file microtype.cfg.
(/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/microtype.cfg
File: microtype.cfg 2025/07/09 v3.2b microtype main configuration file (RS)
)
LaTeX Info: Redefining \microtypesetup on input line 3065.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/xcolor/xcolor.sty
Package: xcolor 2024/09/29 v3.02 LaTeX color extensions (UK)
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics-cfg/color.cfg
File: color.cfg 2016/01/02 v1.6 sample color configuration
)
Package xcolor Info: Driver file: pdftex.def on input line 274.
(/usr/local/texlive/2025/texmf-dist/tex/latex/graphics/mathcolor.ltx)
Package xcolor Info: Model `cmy' substituted by `cmy0' on input line 1349.
Package xcolor Info: Model `hsb' substituted by `rgb' on input line 1353.
Package xcolor Info: Model `RGB' extended on input line 1365.
Package xcolor Info: Model `HTML' substituted by `rgb' on input line 1367.
Package xcolor Info: Model `Hsb' substituted by `hsb' on input line 1368.
Package xcolor Info: Model `tHsb' substituted by `hsb' on input line 1369.
Package xcolor Info: Model `HSB' substituted by `hsb' on input line 1370.
Package xcolor Info: Model `Gray' substituted by `gray' on input line 1371.
Package xcolor Info: Model `wave' substituted by `hsb' on input line 1372.
) (/usr/local/texlive/2025/texmf-dist/tex/latex/multirow/multirow.sty
Package: multirow 2024/11/12 v2.9 Span multiple rows of a table
\multirow@colwidth=\skip63
\multirow@cntb=\count318
\multirow@dima=\skip64
\bigstrutjot=\dimen188
) (/usr/local/texlive/2025/texmf-dist/tex/latex/makecell/makecell.sty
Package: makecell 2009/08/03 V0.1e Managing of Tab Column Heads and Cells
(/usr/local/texlive/2025/texmf-dist/tex/latex/tools/array.sty
Package: array 2025/06/08 v2.6j Tabular extension package (FMi)
\col@sep=\dimen189
\ar@mcellbox=\box57
\extrarowheight=\dimen190
\NC@list=\toks30
\extratabsurround=\skip65
\backup@length=\skip66
\ar@cellbox=\box58
)
\rotheadsize=\dimen191
\c@nlinenum=\count319
\TeXr@lab=\toks31
) (/usr/local/texlive/2025/texmf-dist/tex/latex/l3backend/l3backend-pdftex.def
File: l3backend-pdftex.def 2025-06-09 L3 backend support: PDF output (pdfTeX)
\l__color_backend_stack_int=\count320
) (./neurips_2026.aux)
\openout1 = `neurips_2026.aux'.

LaTeX Font Info: Checking defaults for OML/cmm/m/it on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for OMS/cmsy/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for OT1/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for T1/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for TS1/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for OMX/cmex/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for U/cmr/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for PD1/pdf/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
LaTeX Font Info: Checking defaults for PU/pdf/m/n on input line 114.
LaTeX Font Info: ... okay on input line 114.
*geometry* driver: auto-detecting
*geometry* detected driver: pdftex
*geometry* verbose mode - [ preamble ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(92.14519pt, 430.00462pt, 92.14519pt)
* v-part:(T,H,B)=(95.39737pt, 556.47656pt, 143.09605pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=430.00462pt
* \textheight=556.47656pt
* \oddsidemargin=19.8752pt
* \evensidemargin=19.8752pt
* \topmargin=-13.87262pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

*geometry* verbose mode - [ newgeometry ] result:
* driver: pdftex
* paper: letterpaper
* layout: <same size as paper>
* layoutoffset:(h,v)=(0.0pt,0.0pt)
* modes:
* h-part:(L,W,R)=(108.405pt, 397.48499pt, 108.40501pt)
* v-part:(T,H,B)=(72.26999pt, 650.43pt, 72.27pt)
* \paperwidth=614.295pt
* \paperheight=794.96999pt
* \textwidth=397.48499pt
* \textheight=650.43pt
* \oddsidemargin=36.13501pt
* \evensidemargin=36.13501pt
* \topmargin=-37.0pt
* \headheight=12.0pt
* \headsep=25.0pt
* \topskip=10.0pt
* \footskip=30.0pt
* \marginparwidth=65.0pt
* \marginparsep=11.0pt
* \columnsep=10.0pt
* \skip\footins=9.0pt plus 4.0pt minus 2.0pt
* \hoffset=0.0pt
* \voffset=0.0pt
* \mag=1000
* \@twocolumnfalse
* \@twosidefalse
* \@mparswitchfalse
* \@reversemarginfalse
* (1in=72.27pt=25.4mm, 1cm=28.453pt)

Package hyperref Info: Link coloring OFF on input line 114.
(./neurips_2026.out) (./neurips_2026.out)
\@outlinefile=\write3
\openout3 = `neurips_2026.out'.

(/usr/local/texlive/2025/texmf-dist/tex/context/base/mkii/supp-pdf.mkii
[Loading MPS to PDF converter (version 2006.09.02).]
\scratchcounter=\count321
\scratchdimen=\dimen192
\scratchbox=\box59
\nofMPsegments=\count322
\nofMParguments=\count323
\everyMPshowfont=\toks32
\MPscratchCnt=\count324
\MPscratchDim=\dimen193
\MPnumerator=\count325
\makeMPintoPDFobject=\count326
\everyMPtoPDFconversion=\toks33
) (/usr/local/texlive/2025/texmf-dist/tex/latex/epstopdf-pkg/epstopdf-base.sty
Package: epstopdf-base 2020-01-24 v2.11 Base part for package epstopdf

Package epstopdf Warning: Shell escape feature is not enabled.

Package epstopdf-base Info: Redefining graphics rule for `.eps' on input line 485.
(/usr/local/texlive/2025/texmf-dist/tex/latex/latexconfig/epstopdf-sys.cfg
File: epstopdf-sys.cfg 2010/07/13 v1.3 Configuration of (r)epstopdf for TeX Live
))
LaTeX Info: Redefining \microtypecontext on input line 114.
Package microtype Info: Applying patch `item' on input line 114.
Package microtype Info: Applying patch `toc' on input line 114.
Package microtype Info: Applying patch `eqnum' on input line 114.
Package microtype Info: Applying patch `footnote' on input line 114.
Package microtype Info: Applying patch `verbatim' on input line 114.
LaTeX Info: Redefining \microtypesetup on input line 114.
Package microtype Info: Generating PDF output.
Package microtype Info: Character protrusion enabled (level 2).
Package microtype Info: Using default protrusion set `alltext'.
Package microtype Info: Automatic font expansion enabled (level 2),
(microtype) stretch: 20, shrink: 20, step: 1, non-selected.
Package microtype Info: Using default expansion set `alltext-nott'.
Package microtype Info: Patching command `\showhyphens'.
Package microtype Info: No adjustment of tracking.
Package microtype Info: No adjustment of interword spacing.
Package microtype Info: No adjustment of character kerning.
(/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-ptm.cfg
File: mt-ptm.cfg 2006/04/20 v1.7 microtype config. file: Times (RS)
) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-cmr.cfg
File: mt-cmr.cfg 2013/05/19 v2.2 microtype config. file: Computer Modern Roman (RS)
)
LaTeX Font Info: Trying to load font information for U+msa on input line 118.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/umsa.fd
File: umsa.fd 2013/01/14 v3.01 AMS symbols A
) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-msa.cfg
File: mt-msa.cfg 2006/02/04 v1.1 microtype config. file: AMS symbols (a) (RS)
)
LaTeX Font Info: Trying to load font information for U+msb on input line 118.
(/usr/local/texlive/2025/texmf-dist/tex/latex/amsfonts/umsb.fd
File: umsb.fd 2013/01/14 v3.01 AMS symbols B
) (/usr/local/texlive/2025/texmf-dist/tex/latex/microtype/mt-msb.cfg
File: mt-msb.cfg 2005/06/01 v1.0 microtype config. file: AMS symbols (b) (RS)
)
Package microtype Info: Loading generic protrusion settings for font family
(microtype) `cmtt' (encoding: T1).
(microtype) For optimal results, create family-specific settings.
(microtype) See the microtype manual for details.

Overfull \hbox (11.60551pt too wide) in paragraph at lines 118--118
[][]
[]


Package hyperref Warning: Ignoring empty anchor on input line 119.

(./src/section/1_introduction.tex

Package natbib Warning: Citation `chowdhery2022palmscalinglanguagemodeling' on page 1 undefined on input line 2.


Package natbib Warning: Citation `hurst2024gpt' on page 1 undefined on input line 2.


Package natbib Warning: Citation `comanici2025gemini' on page 1 undefined on input line 2.


Package natbib Warning: Citation `zhao2023survey' on page 1 undefined on input line 2.


Package natbib Warning: Citation `minaee2024large' on page 1 undefined on input line 2.


Package natbib Warning: Citation `vaswani2017attention' on page 1 undefined on input line 2.


Package natbib Warning: Citation `fu2024lookahead_decoding' on page 1 undefined on input line 2.


Package natbib Warning: Citation `xia-etal-2024-unlocking' on page 1 undefined on input line 2.


Package natbib Warning: Citation `NEURIPS2021_958c5305' on page 1 undefined on input line 3.


Package natbib Warning: Citation `Diffusion-LM' on page 1 undefined on input line 3.


Package natbib Warning: Citation `labs2025mercuryultrafastlanguagemodels' on page 1 undefined on input line 5.


Package natbib Warning: Citation `gemini_diffusion' on page 1 undefined on input line 5.


Package natbib Warning: Citation `bie2025llada2' on page 1 undefined on input line 5.


Package natbib Warning: Citation `christopher2025specdiff' on page 1 undefined on input line 5.


Package natbib Warning: Citation `cheng2025sdar' on page 1 undefined on input line 5.


Package natbib Warning: Citation `pan2025blockspec' on page 1 undefined on input line 5.


Package natbib Warning: Citation `chen2026dflash' on page 1 undefined on input line 5.


Package natbib Warning: Citation `devlin2019bert' on page 1 undefined on input line 5.


Package natbib Warning: Citation `nie2025llada' on page 1 undefined on input line 5.


Package natbib Warning: Citation `xia-etal-2024-unlocking' on page 1 undefined on input line 5.


Package natbib Warning: Citation `leviathan2023fast' on page 1 undefined on input line 5.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 1 undefined on input line 5.



[1


{/usr/local/texlive/2025/texmf-var/fonts/map/pdftex/updmap/pdftex.map}{/usr/local/texlive/2025/texmf-dist/fonts/enc/dvips/base/8r.enc}{/usr/local/texlive/2025/texmf-dist/fonts/enc/dvips/cm-super/cm-super-t1.enc}]

Package natbib Warning: Citation `cheng2025sdar' on page 2 undefined on input line 12.


Package natbib Warning: Citation `cobbe2021trainingverifierssolvemath' on page 2 undefined on input line 12.


Package natbib Warning: Citation `austin2021program' on page 2 undefined on input line 12.


Package natbib Warning: Citation `joshi-etal-2017-triviaqa' on page 2 undefined on input line 12.


Package natbib Warning: Citation `hendrycks2020measuring' on page 2 undefined on input line 12.

(./src/figure/figure1.tex

LaTeX Warning: File `figures/figure1 (4).png' not found on input line 5.


./src/figure/figure1.tex:5: Package pdftex.def Error: File `figures/figure1 (4).png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help.
....def Error: File `\Gin@base .png' not found: using draft setting.

See the pdftex.def package documentation for explanation.
Type H <return> for immediate help\@err@

l.5 }

Try typing <return> to proceed.
If that doesn't work, type X <return> to quit.

)) (./src/section/2_related_work.tex

Package natbib Warning: Citation `devlin2019bert' on page 2 undefined on input line 4.


Package natbib Warning: Citation `he-etal-2023-diffusionbert' on page 2 undefined on input line 4.


Package natbib Warning: Citation `nie2025llada' on page 2 undefined on input line 4.


Package natbib Warning: Citation `yang2025mmada' on page 2 undefined on input line 4.


Package natbib Warning: Citation `ye2025dream7b' on page 2 undefined on input line 31.


Package natbib Warning: Citation `ye2025dream7b' on page 2 undefined on input line 31.


Package natbib Warning: Citation `gong2025scaling_diffusion_language_models' on page 2 undefined on input line 31.


Package natbib Warning: Citation `cheng2025sdar' on page 2 undefined on input line 31.


Package natbib Warning: Citation `xie2025dreamcoder' on page 2 undefined on input line 31.


Package natbib Warning: Citation `arriola2025block' on page 2 undefined on input line 32.


Package natbib Warning: Citation `cheng2025sdar' on page 2 undefined on input line 32.


Package natbib Warning: Citation `hu2025acceleratingdiffusionlanguagemodel' on page 2 undefined on input line 32.


Package natbib Warning: Citation `liu2025dllmcache' on page 2 undefined on input line 32.


Package natbib Warning: Citation `ma2025dkvcachecachediffusionlanguage' on page 2 undefined on input line 32.


Package natbib Warning: Citation `arriola2025block' on page 2 undefined on input line 32.


Package natbib Warning: Citation `wu2025fastdllm' on page 2 undefined on input line 32.



[2]

Package natbib Warning: Citation `leviathan2023fast' on page 3 undefined on input line 61.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 3 undefined on input line 61.


Package natbib Warning: Citation `miao2023specinfer' on page 3 undefined on input line 63.


Package natbib Warning: Citation `cai2024medusa' on page 3 undefined on input line 63.


Package natbib Warning: Citation `li2024eagle' on page 3 undefined on input line 63.


Package natbib Warning: Citation `fu2024lookahead_decoding' on page 3 undefined on input line 63.


Package natbib Warning: Citation `christopher2025specdiff' on page 3 undefined on input line 66.


Package natbib Warning: Citation `sandler2025specdiff2' on page 3 undefined on input line 66.


Package natbib Warning: Citation `li2025diffuspec' on page 3 undefined on input line 66.


Package natbib Warning: Citation `chen2026dflash' on page 3 undefined on input line 66.


Package natbib Warning: Citation `gao2025ssd' on page 3 undefined on input line 68.


Package natbib Warning: Citation `han2026s2d2' on page 3 undefined on input line 68.


Package natbib Warning: Citation `agrawal2025spiffy' on page 3 undefined on input line 68.


Package natbib Warning: Citation `pan2025blockspec' on page 3 undefined on input line 68.

) (./src/section/3_methodology.tex
Underfull \vbox (badness 10000) has occurred while \output is active []



[3]

Package natbib Warning: Citation `arriola2025block' on page 4 undefined on input line 31.


LaTeX Font Warning: Command \small invalid in math mode on input line 34.

LaTeX Font Info: Calculating math sizes for size <> on input line 43.

LaTeX Font Warning: Font shape `OT1/cmr/m/n' in size <> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OT1/cmr/m/n' in size <0.7> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OT1/cmr/m/n' in size <0.5> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OML/cmm/m/it' in size <> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OML/cmm/m/it' in size <0.7> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OML/cmm/m/it' in size <0.5> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OMS/cmsy/m/n' in size <> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OMS/cmsy/m/n' in size <0.7> not available
(Font) size <5> substituted on input line 43.


LaTeX Font Warning: Font shape `OMS/cmsy/m/n' in size <0.5> not available
(Font) size <5> substituted on input line 43.


Package natbib Warning: Citation `su2021roformer' on page 4 undefined on input line 47.



[4] (./src/figure/figure2.tex
<figures/causal_mask-v8.pdf, id=92, 1344.25418pt x 552.75276pt>
File: figures/causal_mask-v8.pdf Graphic file (type pdf)
<use figures/causal_mask-v8.pdf>
Package pdftex.def Info: figures/causal_mask-v8.pdf used on input line 3.
(pdftex.def) Requested size: 397.48499pt x 163.44019pt.
)

Package natbib Warning: Citation `leviathan2023fast' on page 5 undefined on input line 127.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 5 undefined on input line 127.



[5 <./figures/causal_mask-v8.pdf>]

LaTeX Font Warning: Command \small invalid in math mode on input line 150.


LaTeX Font Warning: Command \small invalid in math mode on input line 228.


Package natbib Warning: Citation `leviathan2023fast' on page 6 undefined on input line 232.

) (./src/section/4_exp.tex

Package natbib Warning: Citation `leviathan2023fast' on page 6 undefined on input line 5.


Package natbib Warning: Citation `chen2023speculative_sampling' on page 6 undefined on input line 5.


Package natbib Warning: Citation `cheng2025sdar' on page 6 undefined on input line 5.


Package natbib Warning: Citation `cobbe2021trainingverifierssolvemath' on page 6 undefined on input line 8.


Package natbib Warning: Citation `austin2021program' on page 6 undefined on input line 8.


Package natbib Warning: Citation `joshi-etal-2017-triviaqa' on page 6 undefined on input line 8.


Package natbib Warning: Citation `hendrycks2020measuring' on page 6 undefined on input line 8.



[6]

Package natbib Warning: Citation `han2026s2d2' on page 7 undefined on input line 13.


Package natbib Warning: Citation `gao2025ssd' on page 7 undefined on input line 13.


Package natbib Warning: Citation `cheng2025sdar' on page 7 undefined on input line 13.


Package natbib Warning: Citation `pan2025blockspec' on page 7 undefined on input line 13.


Package natbib Warning: Citation `2023opencompass' on page 7 undefined on input line 17.

(./src/table/throughput_main_results.tex) (./src/table/eos_bounded_quality_efficiency.tex)

LaTeX Warning: `h' float specifier changed to `ht'.



[7] (./src/figure/figure3_4.tex
<figures/self_draft.png, id=231, 650.43pt x 433.62pt>
File: figures/self_draft.png Graphic file (type png)
<use figures/self_draft.png>
Package pdftex.def Info: figures/self_draft.png used on input line 6.
(pdftex.def) Requested size: 190.79109pt x 127.18896pt.
<figures/cross_model.png, id=233, 650.43pt x 433.62pt>
File: figures/cross_model.png Graphic file (type png)
<use figures/cross_model.png>
Package pdftex.def Info: figures/cross_model.png used on input line 14.
(pdftex.def) Requested size: 190.79109pt x 127.18896pt.
)

LaTeX Warning: `h' float specifier changed to `ht'.



[8] (./src/table/gamma.tex) (./src/table/rope_ablation.tex)) (./src/section/5_discussion.tex

LaTeX Warning: `h' float specifier changed to `ht'.

)

[9 <./figures/self_draft.png> <./figures/cross_model.png>] (./neurips_2026.bbl

[10]

[11]
Underfull \hbox (badness 10000) in paragraph at lines 164--168
[]\T1/ptm/m/n/10 (+20) Xiang Li, John Thick-stun, Ishaan Gul-ra-jani, Percy Liang, and Tat-sunori B.
[]


Underfull \hbox (badness 4391) in paragraph at lines 164--168
\T1/ptm/m/n/10 (+20) Hashimoto. Diffusion-LM im-proves con-trol-lable text gen-er-a-tion. In \T1/ptm/m/it/10 (+20) Pro-ceed-
[]


Underfull \hbox (badness 3158) in paragraph at lines 164--168
\T1/ptm/m/it/10 (+20) ings of the 36th In-ter-na-tional Con-fer-ence on Neu-ral In-for-ma-tion Pro-cess-ing Sys-
[]


Underfull \hbox (badness 10000) in paragraph at lines 164--168
\T1/ptm/m/it/10 (+20) tems\T1/ptm/m/n/10 (+20) , 2022. URL []$\T1/cmtt/m/n/10 https : / / papers . nips . cc / paper _ files / paper / 2022 / hash /
[]



[12]
Underfull \hbox (badness 1292) in paragraph at lines 220--224
\T1/ptm/m/n/10 (+20) Gomez, Lukasz Kaiser, and Il-lia Polo-sukhin. At-ten-tion is all you need. In \T1/ptm/m/it/10 (+20) Ad-
[]


Underfull \hbox (badness 2237) in paragraph at lines 220--224
\T1/ptm/m/n/10 (+20) 2017. URL []$\T1/cmtt/m/n/10 https : / / proceedings . neurips . cc / paper _ files / paper / 2017 / file /
[]

)

Package natbib Warning: There were undefined citations.



[13] (./neurips_2026.aux

Package natbib Warning: Citation(s) may have changed.
(natbib) Rerun to get citations correct.

)
***********
LaTeX2e <2025-06-01> patch level 1
L3 programming layer <2025-07-20>
***********

LaTeX Font Warning: Size substitutions with differences
(Font) up to 4.5pt have occurred.

Package rerunfilecheck Info: File `neurips_2026.out' has not changed.
(rerunfilecheck) Checksum: 78CDBF7A0ED688D24FBFEFAE05FF7E0F;1582.
)
Here is how much of TeX's memory you used:
14255 strings out of 467801
224102 string characters out of 5431917
688695 words of memory out of 5000000
42245 multiletter control sequences out of 15000+600000
684596 words of font info for 295 fonts, out of 8000000 for 9000
1141 hyphenation exceptions out of 8191
75i,13n,79p,1877b,638s stack positions out of 10000i,1000n,20000p,200000b,200000s
</usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmex10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cmextra/cmex9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi5.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi6.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmmi9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr5.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr6.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmr9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy10.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy5.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy6.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy7.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/amsfonts/cm/cmsy9.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sftt0800.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/public/cm-super/sftt1000.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/urw/times/utmb8a.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/urw/times/utmr8a.pfb></usr/local/texlive/2025/texmf-dist/fonts/type1/urw/times/utmri8a.pfb>
Output written on neurips_2026.pdf (13 pages, 649053 bytes).
PDF statistics:
498 PDF objects out of 1000 (max. 8388607)
377 compressed objects within 4 object streams
104 named destinations out of 1000 (max. 500000)
54376 words of extra memory for PDF output out of 61914 (max. 10000000)


--

About
Help
Contact
Subscribe
Copyright
Privacy Policy
Web Accessibility Assistance
arXiv Operational Status 
Get status notifications via email or slack
